Radiation-mediated shocks in GRB prompt emission

The debate regarding the emission mechanism in gamma-ray bursts has been long-standing. Here, we study the spectral signatures of photospheric emission, accounting for subphotospheric dissipation by a radiation-mediated shock. The shocks are modeled using the Kompaneets RMS approximation (KRA). We find that the resulting observed spectra are soft, broad, and exhibit an additional break at lower energies. When fitting a collection of 150 mock data samples generated by the model, we obtain a distribution of the low-energy index $\alpha$ that is similar to the observed one. These results are promising and show that dissipative photospheric models can account for many of the observed properties of prompt gamma-ray burst emission.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

